Kilonova parameters estimation with LSST at Vera C. Rubin Observatory

The up-coming Vera Rubin Observatory's Legacy Survey of Space and Time (LSST) opens a new opportunity to rapidly survey the southern Sky at optical wavelenghts (\ie ugrizy bands). In this study, we aim to test the possibility of using LSST observations to constrain the mass and velocity of different KN ejecta components from the observation of a combined set of light curves from GRB afterglows and KN\ae. We used a sample of simulated light curves from the aforementioned events as they would have been seen during the LSST survey to study how observing strategies' choice impacts the parameters' estimation. We found that the observing strategy design to be the best compromise between light curves coverage, observed filters and fit reliability involves a high number of visits with long gap pairs of about 4 hours every 2 nights in the same or different filters. The features of the observing strategy will allow us to recognize the different stages of the light curve evolution and gather observations in at least 3 filters.

==> dbnames.csv <==
,0
0,baseline
1,bluer_indx0
2,bluer_indx1
3,ddf_frac_ddf_per0_6
4,ddf_frac_ddf_per1_6
5,long_gaps_nightsoff0_delayed1827
6,long_gaps_nightsoff0_delayed-1
7,long_gaps_nightsoff1_delayed1827
8,long_gaps_nightsoff1_delayed-1
9,long_gaps_nightsoff2_delayed1827
10,long_gaps_nightsoff2_delayed-1
11,long_gaps_nightsoff3_delayed1827
12,long_gaps_nightsoff3_delayed-1
13,long_gaps_nightsoff4_delayed1827
14,long_gaps_nightsoff4_delayed-1
15,long_gaps_nightsoff5_delayed1827
16,long_gaps_nightsoff5_delayed-1
17,long_gaps_nightsoff6_delayed1827
18,long_gaps_nightsoff6_delayed-1
19,long_gaps_nightsoff7_delayed1827
20,long_gaps_nightsoff7_delayed-1
21,long_gaps_np_nightsoff0_delayed1827
22,long_gaps_np_nightsoff0_delayed-1
23,long_gaps_np_nightsoff1_delayed1827
24,long_gaps_np_nightsoff1_delayed-1
25,long_gaps_np_nightsoff2_delayed1827
26,long_gaps_np_nightsoff2_delayed-1
27,long_gaps_np_nightsoff3_delayed1827
28,long_gaps_np_nightsoff3_delayed-1
29,long_gaps_np_nightsoff4_delayed1827
30,long_gaps_np_nightsoff4_delayed-1
31,long_gaps_np_nightsoff5_delayed1827
32,long_gaps_np_nightsoff5_delayed-1
33,long_gaps_np_nightsoff6_delayed1827
34,long_gaps_np_nightsoff6_delayed-1
35,long_gaps_np_nightsoff7_delayed1827
36,long_gaps_np_nightsoff7_delayed-1
37,long_u1
38,long_u2
39,roman
40,virgo_cluster
41,too_rate50
42,too_rate10
43,north_stripe
44,twilight_neo_nightpattern7v2_0_10yrs_db
45,twilight_neo_nightpattern6v2_0_10yrs_db
46,twilight_neo_nightpattern1v2_0_10yrs_db
47,twilight_neo_nightpattern2v2_0_10yrs_db
48,twilight_neo_nightpattern4v2_0_10yrs_db
49,twilight_neo_nightpattern5v2_0_10yrs_db
50,twilight_neo_nightpattern3v2_0_10yrs_db
51,local_gal_bindx1
52,local_gal_bindx2
53,local_gal_bindx0
54,carina
55,short_exp
56,smc_movie
57,multi_short
58,noroll
59,presto_gap1_5_mix
60,presto_gap1_5
61,presto_gap2_0_mix
62,presto_gap2_0
63,presto_gap2_5_mix
64,presto_gap2_5
65,presto_gap3_0_mix
66,presto_gap3_0
67,presto_gap3_5_mix
68,presto_gap3_5
69,presto_gap4_0_mix
70,presto_gap4_0
71,presto_half_gap1_5_mix
72,presto_half_gap1_5
73,presto_half_gap2_0_mix
74,presto_half_gap2_0
75,presto_half_gap2_5_mix
76,presto_half_gap2_5
77,presto_half_gap3_0_mix
78,presto_half_gap3_0
79,presto_half_gap3_5_mix
80,presto_half_gap3_5
81,presto_half_gap4_0_mix
82,presto_half_gap4_0
83,baseline_retrofoot
84,retro_baseline
85,rolling_ns2_rw0_5
86,rolling_ns2_rw0_9
87,rolling_ns3_rw0_5
88,rolling_ns3_rw0_9
89,rolling_all_sky_ns2_rw0_9
90,rolling_bulge_ns2_rw0_5
91,rolling_bulge_ns2_rw0_8
92,rolling_bulge_ns2_rw0_9
93,rolling_bulge_6
94,roll_early
95,six_rolling_ns6_rw0_5
96,six_rolling_ns6_rw0_9
97,vary_expt
98,vary_gp_gpfrac0_01
99,vary_gp_gpfrac0_05
100,vary_gp_gpfrac0_10
101,vary_gp_gpfrac0_15
102,vary_gp_gpfrac0_20
103,vary_gp_gpfrac0_25
104,vary_gp_gpfrac0_30
105,vary_gp_gpfrac0_35
106,vary_gp_gpfrac0_40
107,vary_gp_gpfrac0_45
108,vary_gp_gpfrac0_50
109,vary_gp_gpfrac0_55
110,vary_gp_gpfrac0_75
111,vary_gp_gpfrac1_00
112,vary_nes_nesfrac0_01
113,vary_nes_nesfrac0_05
114,vary_nes_nesfrac0_10
115,vary_nes_nesfrac0_15
116,vary_nes_nesfrac0_20
117,vary_nes_nesfrac0_25
118,vary_nes_nesfrac0_30
119,vary_nes_nesfrac0_35
120,vary_nes_nesfrac0_40
121,vary_nes_nesfrac0_45
122,vary_nes_nesfrac0_50
123,vary_nes_nesfrac0_55
124,vary_nes_nesfrac0_75
125,vary_nes_nesfrac1_00

